WaveNet: A Generative Model for Raw Audio

This paper introduces WaveNet, a deep neural network for generating raw audio waveforms. The model is fully probabilistic and autoregressive, with the predictive distribution for each audio sample conditioned on all previous ones; nonetheless we show that it can be efficiently trained on data with tens of thousands of samples per second of audio. When applied to text-to-speech, it yields state-of-the-art performance, with human listeners rating it as significantly more natural sounding than the best parametric and concatenative systems for both English and Mandarin. A single WaveNet can capture the characteristics of many different speakers with equal fidelity, and can switch between them by conditioning on the speaker identity. When trained to model music, we find that it generates novel and often highly realistic musical fragments. We also show that it can be employed as a discriminative model, returning promising results for phoneme recognition.

==> main.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2014.11.20)  8 SEP 2016 23:23
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**main.tex
(./main.tex
LaTeX2e <2011/06/27>
Babel <3.9h> and hyphenation patterns for 2 languages loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty
Package: times 2005/04/12 PSNFSS-v9.2a (SPQR) 
)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen103
\Gin@req@width=\dimen104
)
(/usr/share/texlive/texmf-dist/tex/latex/subfigure/subfigure.sty
Package: subfigure 2002/03/15 v2.1.5 subfigure package
\subfigtopskip=\skip43
\subfigcapskip=\skip44
\subfigcaptopadj=\dimen105
\subfigbottomskip=\skip45
\subfigcapmargin=\dimen106
\subfiglabelskip=\skip46
\c@subfigure=\count88
\c@lofdepth=\count89
\c@subtable=\count90
\c@lotdepth=\count91

****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/share/texlive/texmf-dist/tex/latex/subfigure/subfigure.cfg)
\subfig@top=\skip47
\subfig@bottom=\skip48
)
(/usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty
Package: bm 2004/02/26 v1.1c Bold Symbol Support (DPC/FMi)
\symboldoperators=\mathgroup4
\symboldletters=\mathgroup5
\symboldsymbols=\mathgroup6
LaTeX Font Info:    Redeclaring math alphabet \mathbf on input line 138.
LaTeX Info: Redefining \bm on input line 204.
) (./natbib.sty
Package: natbib 2009/07/16 8.31 (PWD, AO)
\bibhang=\skip49
\bibsep=\skip50
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count92
)
(./algorithm.sty
Package: algorithm 

Document Style `algorithm' - floating environment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count93
\float@exts=\toks15
\float@box=\box26
\@float@everytoks=\toks16
\@floatcapt=\box27
)
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks17
\c@algorithm=\count94
) (./algorithmic.sty
Package: algorithmic 

Document Style `algorithmic' - environment
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count95
\calc@Bcount=\count96
\calc@Adimen=\dimen107
\calc@Bdimen=\dimen108
\calc@Askip=\skip51
\calc@Bskip=\skip52
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count97
\calc@Cskip=\skip53
)
\c@ALC@line=\count98
\c@ALC@rem=\count99
\ALC@tlm=\skip54
)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip55

For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks18
\ex@=\dimen109
))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
LaTeX Info: Redefining \boldsymbol on input line 39.
\pmbraise@=\dimen110
)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count100
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count101
\leftroot@=\count102
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count103
\DOTSCASE@=\count104
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box28
\strutbox@=\box29
\big@size=\dimen111
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count105
\c@MaxMatrixCols=\count106
\dotsspace@=\muskip10
\c@parentequation=\count107
\dspbrk@lvl=\count108
\tag@help=\toks19
\row@=\count109
\column@=\count110
\maxfields@=\count111
\andhelp@=\toks20
\eqnshift@=\dimen112
\alignsep@=\dimen113
\tagshift@=\dimen114
\tagwidth@=\dimen115
\totwidth@=\dimen116
\lineht@=\dimen117
\@envbody=\toks21
\multlinegap=\skip56
\multlinetaggap=\skip57
\mathdisplay@stack=\toks22
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/share/texlive/texmf-dist/tex/latex/tools/tabularx.sty
Package: tabularx 1999/01/07 v2.07 `tabularx' package (DPC)

(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen118
\extrarowheight=\dimen119
\NC@list=\toks23
\extratabsurround=\skip58
\backup@length=\skip59
)
\TX@col@width=\dimen120
\TX@old@table=\dimen121
\TX@old@col=\dimen122
\TX@target=\dimen123
\TX@delta=\dimen124
\TX@cols=\count112
\TX@ftn=\toks24
)
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2005/04/14 v1.61803 publication quality tables
\heavyrulewidth=\dimen125
\lightrulewidth=\dimen126
\cmidrulewidth=\dimen127
\belowrulesep=\dimen128
\belowbottomsep=\dimen129
\aboverulesep=\dimen130
\abovetopsep=\dimen131
\cmidrulesep=\dimen132
\cmidrulekern=\dimen133
\defaultaddspace=\dimen134
\@cmidla=\count113
\@cmidlb=\count114
\@aboverulesep=\dimen135
\@belowrulesep=\dimen136
\@thisruleclass=\count115
\@lastruleclass=\count116
\@thisrulewidth=\dimen137
)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen138
\Hy@linkcounter=\count117
\Hy@pagecounter=\count118

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count119

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count120

(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen139
\Fld@menulength=\count121
\Field@Width=\dimen140
\Fld@charsize=\dimen141
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count122
\c@Item=\count123
\c@Hfootnote=\count124
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count125
\c@bookmark@seq@number=\count126

(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip60
)
(./iclr2017_conference.sty
(/usr/share/texlive/texmf-dist/tex/latex/eso-pic/eso-pic.sty
Package: eso-pic 2013/10/06 v2.0d eso-pic (RN)

(/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
))
(./fancyhdr.sty
\fancy@headwidth=\skip61
\f@ncyO@elh=\skip62
\f@ncyO@erh=\skip63
\f@ncyO@olh=\skip64
\f@ncyO@orh=\skip65
\f@ncyO@elf=\skip66
\f@ncyO@erf=\skip67
\f@ncyO@olf=\skip68
\f@ncyO@orf=\skip69
)) (/usr/share/texlive/texmf-dist/tex/latex/soul/soul.sty
Package: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
\SOUL@word=\toks25
\SOUL@lasttoken=\toks26
\SOUL@cmds=\toks27
\SOUL@buffer=\toks28
\SOUL@token=\toks29
\SOUL@spaceskip=\skip70
\SOUL@ttwidth=\dimen142
\SOUL@uldp=\dimen143
\SOUL@ulht=\dimen144
)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2009/10/20 v1.13 Space after command names (DPC,MH)
) (./mymacro.tex)
(./main.aux)
\openout1 = `main.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 88.
LaTeX Font Info:    ... okay on input line 88.
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 88.
 (/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count127
\scratchdimen=\dimen145
\scratchbox=\box30
\nofMPsegments=\count128
\nofMParguments=\count129
\everyMPshowfont=\toks30
\MPscratchCnt=\count130
\MPscratchDim=\dimen146
\MPnumerator=\count131
\makeMPintoPDFobject=\count132
\everyMPtoPDFconversion=\toks31
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
\AtBeginShipoutBox=\box31
Package hyperref Info: Link coloring OFF on input line 88.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count133
)
LaTeX Info: Redefining \ref on input line 88.
LaTeX Info: Redefining \pageref on input line 88.
LaTeX Info: Redefining \nameref on input line 88.

(./main.out) (./main.out)
\@outlinefile=\write3
\openout3 = `main.out'.

LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 91.
 (./introduction.tex
<Figures/one_second.png, id=12, 491.436pt x 368.3361pt>
File: Figures/one_second.png Graphic file (type png)

<use Figures/one_second.png>
Package pdftex.def Info: Figures/one_second.png used on input line 6.
(pdftex.def)             Requested size: 397.50607pt x 35.99832pt.
LaTeX Font Info:    Try loading font information for OMS+ptm on input line 13.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd
File: omsptm.fd 
)
LaTeX Font Info:    Font shape `OMS/ptm/m/n' in size <10> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 13.
 [1

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map} <./Figures/one_second.png>]
) (./model.tex
<Figures/masked_convolutions2.pdf, id=37, 990.70125pt x 337.26pt>
File: Figures/masked_convolutions2.pdf Graphic file (type pdf)

<use Figures/masked_convolutions2.pdf>
Package pdftex.def Info: Figures/masked_convolutions2.pdf used on input line 15
.
(pdftex.def)             Requested size: 337.86465pt x 115.01682pt.
 [2 <./Figures/masked_convolutions2.pdf>] <Figures/dilated_masked_convolutions4
.pdf, id=83, 1827.82875pt x 381.425pt>
File: Figures/dilated_masked_convolutions4.pdf Graphic file (type pdf)

<use Figures/dilated_masked_convolutions4.pdf>
Package pdftex.def Info: Figures/dilated_masked_convolutions4.pdf used on input
 line 30.
(pdftex.def)             Requested size: 337.86465pt x 130.00288pt.
 [3 <./Figures/dilated_masked_convolutions4.pdf>] <Figures/architecture2.pdf, i
d=136, 867.24pt x 448.67625pt>
File: Figures/architecture2.pdf Graphic file (type pdf)

<use Figures/architecture2.pdf>
Package pdftex.def Info: Figures/architecture2.pdf used on input line 63.
(pdftex.def)             Requested size: 298.11374pt x 154.23207pt.
 [4 <./Figures/architecture2.pdf>])
(./experiments.tex
LaTeX Font Info:    Try loading font information for OT1+pcr on input line 1.
 (/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd
File: ot1pcr.fd 2001/06/04 font definitions for OT1/pcr.
)
Underfull \vbox (badness 1389) has occurred while \output is active []

 [5]
<Figures/LSTM_vs_Concat.pdf, id=282, 562.0157pt x 333.63446pt>
File: Figures/LSTM_vs_Concat.pdf Graphic file (type pdf)

<use Figures/LSTM_vs_Concat.pdf>
Package pdftex.def Info: Figures/LSTM_vs_Concat.pdf used on input line 39.
(pdftex.def)             Requested size: 258.36281pt x 153.37698pt.

<Figures/WaveNetL_vs_WaveNetLF.pdf, id=283, 562.11208pt x 333.63446pt>
File: Figures/WaveNetL_vs_WaveNetLF.pdf Graphic file (type pdf)

<use Figures/WaveNetL_vs_WaveNetLF.pdf>
Package pdftex.def Info: Figures/WaveNetL_vs_WaveNetLF.pdf used on input line 4
1.
(pdftex.def)             Requested size: 258.36281pt x 153.35153pt.

<Figures/Baseline_vs_WaveNetLF.pdf, id=284, 563.11581pt x 333.63446pt>
File: Figures/Baseline_vs_WaveNetLF.pdf Graphic file (type pdf)

<use Figures/Baseline_vs_WaveNetLF.pdf>
Package pdftex.def Info: Figures/Baseline_vs_WaveNetLF.pdf used on input line 4
3.
(pdftex.def)             Requested size: 258.36281pt x 153.07661pt.
LaTeX Font Info:    Try loading font information for OT1+phv on input line 45.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd
File: ot1phv.fd 2001/06/04 scalable font definitions for OT1/phv.
) [6] [7 <./Figures/LSTM_vs_Concat.pdf> <./Figures/WaveNetL_vs_WaveNetLF.pdf> <
./Figures/Baseline_vs_WaveNetLF.pdf>]) (./conclusion.tex) (./main.bbl [8]
Missing character: There is no � in font ptmr7t!
Missing character: There is no � in font ptmr7t!
Missing character: There is no � in font ptmr7t!
 [9] [10]
Underfull \hbox (badness 1226) in paragraph at lines 336--341
[]\OT1/ptm/m/n/10 van den Oord, A[]aron, Kalch-bren-ner, Nal, Vinyals, Oriol, E
s-pe-holt, Lasse, Graves, Alex,
 []

[11]) (./background.tex
<Figures/hts_flow.pdf, id=476, 709.65125pt x 173.13484pt>
File: Figures/hts_flow.pdf Graphic file (type pdf)

<use Figures/hts_flow.pdf>
Package pdftex.def Info: Figures/hts_flow.pdf used on input line 26.
(pdftex.def)             Requested size: 238.49341pt x 58.18611pt.
 [12 <./Figures/hts_flow.pdf>] [13])
(./tts_experiment.tex
Overfull \hbox (3.23915pt too wide) in paragraph at lines 45--45
[]|\OT1/ptm/b/n/10 Language|  
 []


Overfull \hbox (3.19899pt too wide) in paragraph at lines 45--45
 []|\OT1/ptm/m/n/10 preference|
 []

)
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 132.
 [14] [15]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 132.
 (./main.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 132.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 132.
Package rerunfilecheck Info: File `main.out' has not changed.
(rerunfilecheck)             Checksum: D41D8CD98F00B204E9800998ECF8427E;0.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 132.
 ) 
Here is how much of TeX's memory you used:
 8101 strings out of 495028
 114398 string characters out of 6181496
 230088 words of memory out of 5000000
 11047 multiletter control sequences out of 15000+600000
 23227 words of font info for 47 fonts, out of 8000000 for 9000
 14 hyphenation exceptions out of 8191
 37i,12n,45p,1030b,544s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/share/texlive/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/share/texlive/texmf-dist/
fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/
public/amsfonts/cm/cmmi7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/
amsfonts/cm/cmmib10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/
cmr7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.p
fb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></us
r/share/texlive/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/share/texli
ve/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/share/texlive/texmf-dis
t/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/u
rw/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8
a.pfb>
Output written on main.pdf (15 pages, 2738673 bytes).
PDF statistics:
 761 PDF objects out of 1000 (max. 8388607)
 606 compressed objects within 7 object streams
 109 named destinations out of 1000 (max. 500000)
 47 words of extra memory for PDF output out of 10000 (max. 10000000)


